The Incidence of X-ray selected AGN in Nearby Galaxies

We present the identification and analysis of an unbiased sample of AGN that lie within the local galaxy population. Using the MPA-JHU catalogue (based on SDSS DR8) and 3XMM DR7 we define a parent sample of 25,949 local galaxies ($z \leq 0.33$). After confirming that there was strictly no AGN light contaminating stellar mass and star-formation rate calculations, we identified 917 galaxies with central, excess X-ray emission likely originating from an AGN. We analysed their optical emission lines using the BPT diagnostic and confirmed that such techniques are more effective at reliably identifying sources as AGN in higher mass galaxies: rising from 30% agreement in the lowest mass bin to 93% in the highest. We then calculated the growth rates of the black holes powering these AGN in terms of their specific accretion rates ($\propto L_X/M_*$). Our sample exhibits a wide range of accretion rates, with the majority accreting at rates $\leq 0.5\%$ of their Eddington luminosity. Finally, we used our sample to calculate the incidence of AGN as a function of stellar mass and redshift. After correcting for the varying sensitivity of 3XMM, we split the galaxy sample by stellar mass and redshift and investigated the AGN fraction as a function of X-ray luminosity and specific black hole accretion rate. From this we found the fraction of galaxies hosting AGN above a fixed specific accretion rate limit of $10^{-3.5}$ is constant (at $\approx 1\%$) over stellar masses of $8 < \log \mathrm{M_*/M_\odot} < 12$ and increases (from $\approx 1\%$ to $10\%$) with redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
